MobileAtlas: Geographically Decoupled Measurements in Cellular Networks for Security and Privacy Research

Cellular networks are not merely data access networks to the Internet. Their distinct services and ability to form large complex compounds for roaming purposes make them an attractive research target in their own right. Their promise of providing a consistent service with comparable privacy and security across roaming partners falls apart at close inspection. Thus, there is a need for controlled testbeds and measurement tools for cellular access networks doing justice to the technology's unique structure and global scope. Particularly, such measurements suffer from a combinatorial explosion of operators, mobile plans, and services. To cope with these challenges, we built a framework that geographically decouples the SIM from the cellular modem by selectively connecting both remotely. This allows testing any subscriber with any operator at any modem location within minutes without moving parts. The resulting GSM/UMTS/LTE measurement and testbed platform offers a controlled experimentation environment, which is scalable and cost-effective. The platform is extensible and fully open-sourced, allowing other researchers to contribute locations, SIM cards, and measurement scripts. Using the above framework, our international experiments in commercial networks revealed exploitable inconsistencies in traffic metering, leading to multiple phreaking opportunities, i.e., fare-dodging. We also expose problematic IPv6 firewall configurations, hidden SIM card communication to the home network, and fingerprint dial progress tones to track victims across different roaming networks and countries with voice calls.

==> PROVIDER_TABLE.txt <==
%AT - P-AT-1 - A1
%AT - P-AT-2 - Magenta
%AT - P-AT-3 - Drei
%HR - P-HR-1 - Telekom
%HR - P-HR-2 - A1
%HR - P-HR-3 - Telemach
%RO - P-RO-1 - Orange
%RO - P-RO-2 - Vodafone
%RO - P-RO-3 - Telekom
%SK - P-SK-1 - Orange
%SK - P-SK-2 - O2
%SK - P-SK-3 - 4ka
%SI - P-SI-1 - Telekom
%SI - P-SI-2 - A1
%SI - P-SI-3 - Telemach

==> previous-submissions-report.txt <==
A former version of this paper was submitted to IMC 2020.
For the last 24 months, we improved the work and change the focus substantially.

The reviews included suggestions, that we addressed in this version of the paper:

- We completely changed the experiments and included a broader range of experiments.
- We completely reorganized the paper structure.
- We improved the coverage of the framework and added new probes in new countries.
- In the first version, we compared the framework to MONROE and underestimated the capabilities and achievements of MONROE. In this version, we compare our work to MONROE more clearly.
- We benchmarked the system (e.g., latency, delay).
- We described the impact of possible delays in a better way.
- We introduced tested hardware (e.g., modems, SIM readers).
- We described the serial communication more clearly.
- We described if providers use "Local Breakout" or "Home Routing."
- We extended our ethical considerations.
- We discussed the possibility of mobile (vs. stationary) probes.
- We discussed the possible user groups for our framework.
- We made it clear that the hardware and software design will be open-source.

